p-Laplacian Adaptation for Generative Pre-trained Vision-Language Models

Vision-Language models (VLMs) pre-trained on large corpora have demonstrated notable success across a range of downstream tasks. In light of the rapidly increasing size of pre-trained VLMs, parameter-efficient transfer learning (PETL) has garnered attention as a viable alternative to full fine-tuning. One such approach is the adapter, which introduces a few trainable parameters into the pre-trained models while preserving the original parameters during adaptation. In this paper, we present a novel modeling framework that recasts adapter tuning after attention as a graph message passing process on attention graphs, where the projected query and value features and attention matrix constitute the node features and the graph adjacency matrix, respectively. Within this framework, tuning adapters in VLMs necessitates handling heterophilic graphs, owing to the disparity between the projected query and value space. To address this challenge, we propose a new adapter architecture, $p$-adapter, which employs $p$-Laplacian message passing in Graph Neural Networks (GNNs). Specifically, the attention weights are re-normalized based on the features, and the features are then aggregated using the calibrated attention matrix, enabling the dynamic exploitation of information with varying frequencies in the heterophilic attention graphs. We conduct extensive experiments on different pre-trained VLMs and multi-modal tasks, including visual question answering, visual entailment, and image captioning. The experimental results validate our method's significant superiority over other PETL methods.

==> data/g.dat <==
%% LaTeX2e file `g.dat'
%% generated by the `filecontents' environment
%% from source `ICCV23-AttnAdapter' on 2023/03/06.
%%
11.476386 6.0555115
34.98512 -76.41926
23.195143 36.06378
28.078127 -28.404661
27.966167 -29.698399
27.902824 -30.160292
27.856913 -30.502773
69.90095 30.08542
69.59481 30.898108
28.65219 75.11785
11.249666 6.271899
2.8583658 -62.03938
19.727373 36.89426
60.763496 1.574472
80.54043 -41.497864
81.56128 -41.40663
85.06688 23.769905
80.2845 -42.808926
80.13534 -43.56137
81.9895 24.255438
24.508955 73.62635
6.6227555 10.043314
25.087154 -68.51102
66.7923 14.613409
66.785645 14.522173
65.58939 20.430145
24.856731 -65.4904
24.962902 -65.59838
67.15062 19.12099
66.93589 20.443928
66.61975 20.670214
66.73642 21.897802
28.187183 83.436356
-0.9598863 2.9790525
52.551014 -68.110405
53.521664 -68.47364
36.509045 20.946724
36.507034 21.41709
40.728596 2.7479758
57.831657 -34.023193
61.817028 -43.87235
76.82998 19.269165
64.672844 -44.223286
84.25099 27.372087
14.03077 88.43451
1.6077517 -5.2032123
42.585175 -73.92829
39.66455 16.184618
59.875397 -2.3023684
54.91232 -30.012743
66.047424 -31.466852
23.185602 12.255367
56.947426 -30.523928
65.24902 -43.23586
83.071045 26.576204
78.18986 30.018705
20.062338 89.3686
2.528611 1.6466607
2.972411 -60.942955
19.022171 51.887596
40.49288 -14.349856
31.114311 10.871224
31.132923 9.478862
31.10791 10.357151
58.607822 -42.431965
59.17551 -42.8821
60.717735 -44.102783
77.48642 36.73138
76.87451 36.02099
21.285439 85.60602
-2.4638014 3.9968903
28.027964 21.14689
28.035603 21.152168
80.0078 -3.991173
89.37981 -5.732657
89.3779 -5.8601956
81.624344 -12.57098
89.38138 -8.398103
80.38846 -3.691035
81.64514 -4.189729
79.78388 -2.5056796
79.62951 -0.31902993
78.047 4.8400984
79.48094 -2.3681002
79.336174 5.150077
27.171314 -15.148926
78.50764 3.6424491
78.36366 4.6660185
20.774517 83.212234
-0.029112486 2.4315884
47.986897 -66.313354
61.209984 51.524677
17.03568 -59.381145
15.345912 -56.919746
31.452503 11.772765
41.31129 24.703867
17.248991 -59.468403
26.509073 26.889591
46.60453 -1.8835039
21.369455 86.136986
0.050041188 5.662869
46.89102 -68.93987
25.701406 14.925066
9.467502 -62.071144
9.572237 -62.260345
39.44709 4.0584874
40.195133 3.2793605
58.129642 -34.74188
65.04065 30.852097
22.43924 83.6838
2.890577 -11.824214
16.719217 -78.00042
10.828706 -80.8251
31.155882 8.693787
36.050873 22.508305
12.474646 25.768623
30.204401 41.902863
62.73679 -0.78013223
44.361263 -28.780558
22.866314 13.228718
44.268932 -29.042501
29.727173 -44.07197
70.01441 33.35667
30.206923 82.22986
-3.0822601 1.0526775
48.697052 -63.072163
49.984936 22.326048
11.835834 27.21113
8.427033 -24.5524
48.11343 27.538757
48.116634 27.531675
59.619698 -2.5053613
36.58452 -30.208572
49.20656 -62.125267
50.006016 22.320631
11.735534 27.4436
8.480343 -24.450392
9.577635 -22.45911
9.657949 -22.315598
16.123823 85.89255
0.69399905 5.3865395
49.095222 -67.324005
40.212616 16.691177
60.59675 -18.11196
58.296658 -30.680632
65.42571 -33.113976
50.912624 -2.6055093
60.655766 -18.52645
60.771122 -19.466496
63.868137 -41.229057
82.84683 30.77114
15.0450325 90.24489
0.8894812 2.6744945
49.436436 -65.87222
20.794165 -7.2312427
20.527012 -7.0986147
40.78579 17.154142
53.903973 -8.959669
53.998524 -9.07562
41.19214 17.578564
47.908554 -2.878428
56.958736 -32.104034
68.534584 -42.14529
80.44794 14.35661
80.9891 32.76123
15.767552 88.87929
6.432367 -9.054784
19.936779 -76.79843
34.5681 36.855404
64.592964 -4.7965484
38.483616 -27.708782
26.323744 -46.734253
25.650824 14.263414
25.620802 -45.783493
65.364235 30.127949
20.912344 6.589348
41.393623 -33.283134
26.532019 -47.788548
78.945694 50.942036
30.072803 77.31285
6.41372 -8.817628
21.92676 -74.345825
7.2294264 -77.52376
13.391078 -11.02208
8.619012 -76.6222
36.05908 33.886215
64.996666 -9.537512
64.99213 -9.607173
40.855713 -34.056076
26.562466 -47.614788
78.88779 50.99712
30.201403 78.18278
9.411419 4.320255
36.27259 -77.227554
24.442612 36.29293
37.429073 -26.502584
33.831238 -21.950928
55.971237 35.70387
79.6347 -40.15104
83.2442 -22.078815
55.901306 35.716625
20.08939 -27.032166
21.11975 -26.201532
23.81038 -36.734882
55.352623 14.474495
77.11452 -24.920967
77.12197 -24.91324
83.25242 -22.064852
32.053886 77.11674
0.6195798 0.39012873
46.78118 -67.95243
24.052837 17.533974
4.6862016 -61.000687
25.907373 27.401058
46.73567 -1.9767072
54.46072 -32.650543
66.14036 -32.002697
84.61272 24.543394
72.902466 -39.766163
71.947525 -40.474358
82.29029 25.20002
21.917908 88.049995
1.1620556 -3.5267138
46.086052 -66.187706
40.223118 15.159917
35.439236 -22.925179
34.36373 -21.86922
34.988987 -21.226648
40.206497 22.409454
53.954998 -31.420946
66.82691 -42.242664
78.52337 30.44276
16.21357 87.813095
3.1849437 -12.623652
16.315054 -78.51256
13.010619 -79.04738
10.357478 -79.656715
10.656831 -79.30894
35.356472 33.06105
52.996155 -30.96428
69.05528 -41.56234
81.13376 29.379213
74.95989 -36.647953
70.83389 -41.008835
83.75381 30.636517
83.02742 34.946434
75.70898 -6.800985
76.204765 8.084362
75.496346 -6.952404
76.32835 8.004156
18.62566 90.32041
7.4619293 -1.6017959
23.00241 -74.476135
1.95063 -59.5468
18.90074 47.446644
23.17175 48.094437
52.36882 -26.94669
68.65663 -32.363117
90.07444 23.662756
90.07827 23.68467
28.555166 50.45518
25.996437 -22.58309
27.630352 50.04124
24.743 -22.751028
23.656332 -23.369452
27.358711 -14.738876
23.88326 -21.215109
26.934254 -15.655074
22.927954 93.6321
6.005445 -1.3890524
2.0018659 -57.894444
18.200792 47.895607
22.577236 50.606987
42.412033 -15.0030575
49.888145 -2.7948585
56.701805 -29.267656
68.78095 -32.398136
85.17689 27.802252
20.405155 91.18484
0.915588 -2.5911283
45.564373 -67.77246
23.964294 17.627867
5.099573 -60.86657
24.86934 28.454458
37.28516 -12.154449
24.715366 28.612356
36.964592 -12.434146
35.6474 -11.534165
40.27257 -14.2472925
49.976612 36.702225
36.929955 -13.362243
50.197807 36.586765
20.485605 85.01764
8.656188 -0.49256834
1.3625662 -61.282295
22.085825 44.562984
30.196905 -0.6334623
30.061626 0.044550136
21.997326 44.039497
59.71735 0.2195304
74.16823 -36.211754
73.63969 -35.87405
79.03698 28.52568
18.300262 93.24669
1.6697528 -10.650289
35.83229 -79.21454
23.741373 18.592684
22.01052 14.086757
4.2460485 -38.173325
2.8450246 -31.821943
3.0471146 -32.85615
2.9356506 -33.106037
69.465866 37.53962
1.5104102 -39.480225
1.9739082 -32.80222
1.8309568 -39.30975
2.102004 -39.198547
4.9485774 -37.709896
5.239475 -37.48604
69.494316 37.35481
31.870197 74.09002
8.695939 2.041823
41.362404 -75.0663
20.922037 53.401493
21.383743 52.96272
47.9419 -9.9813795
48.206223 -9.548403
50.351334 -6.2199383
47.04229 -11.59717
31.540262 -40.522305
75.309395 25.713913
76.25155 27.116047
18.109112 87.563385
8.420865 2.1300478
1.9989835 -60.66734
29.732822 1.5230832
29.6836 1.701199
22.614006 45.620995
23.04012 46.80744
43.01167 -15.354086
43.459892 -15.721872
31.51789 -40.62504
32.839672 -37.67379
32.836452 -37.67615
77.0551 28.130987
19.61631 87.04533
0.15669808 6.8081803
20.143822 54.097782
30.0187 -6.3867235
29.516678 -7.3912187
29.37412 -7.673834
92.767815 20.601347
52.65384 -7.3739185
30.349604 -5.77925
92.76765 20.596802
13.98367 86.92868
9.328967 -1.3770804
0.81482995 -62.026894
19.421333 47.267193
22.965557 48.359463
41.909786 -5.769707
51.13686 0.58700377
52.29908 -27.880775
68.131905 -40.43969
81.28904 13.911234
83.18615 35.281796
29.703957 50.961044
18.121431 92.49791
5.690975 11.78873
10.219952 -54.715687
50.167534 48.437748
42.521023 53.828876
47.064503 47.736923
12.790331 -60.571728
12.420803 -61.734203
48.802746 47.083275
51.69922 -33.33626
66.262764 26.07708
29.335941 86.15085
8.83848 -1.8720853
37.876926 -77.86296
38.715458 -78.60134
24.091936 36.229557
41.90221 -5.765972
51.16329 0.6323537
22.021383 -24.96747
21.962534 -25.099066
54.96913 15.31258
51.21958 -28.553612
32.79929 -21.78117
80.77799 14.193104
83.63924 35.96407
22.986027 93.67813
6.8098364 11.192249
23.513094 -69.29288
59.323067 54.32624
61.43122 52.77044
22.451399 -67.90868
23.178596 -69.04189
42.123764 26.893755
30.300314 -57.330147
42.198093 27.113146
30.346476 -57.278496
30.505905 -57.058205
75.75132 19.281572
69.6382 34.61359
29.137047 83.83452
7.2582235 11.421671
22.74607 -71.83814
59.289314 54.364563
61.681084 53.146355
41.65943 53.91498
45.62728 47.971207
41.480686 53.926834
45.474903 47.98201
10.946676 -60.543484
54.33692 16.838682
29.289942 85.77115
-3.9234762 -1.5938768
10.253154 -53.72758
50.37108 47.34235
10.270129 -53.400276
50.83677 47.024353
51.573742 46.53049
20.972908 5.8694115
47.21206 -47.449375
47.206352 -47.462982
54.76096 15.812993
22.971512 85.67691
10.902755 -0.9934293
41.123093 14.326696
44.88725 10.020507
44.51135 10.352526
47.078487 8.493149
43.936485 10.889277
47.270634 8.421169
49.338913 8.156561
49.436916 8.13916
81.57447 34.231632
15.625539 91.9622
2.4385967 6.219072
12.8149 22.04473
11.905044 -46.874596
11.753674 -46.11228
11.688033 -45.679085
11.546163 -44.592136
61.76567 29.24924
49.9481 -35.5641
49.723743 -35.938015
62.74731 28.64689
22.858932 74.01104
-3.5465622 -0.87345105
22.43388 -73.95595
63.031742 54.21347
59.861404 -46.95186
60.104767 -46.180664
63.37992 54.424824
13.976343 -59.920906
44.664154 -65.4915
23.807125 -36.73463
51.636288 34.505127
20.571688 -32.864944
20.567068 -32.82645
51.90769 35.541714
32.636395 76.89616
9.60281 4.6976423
12.817472 22.02627
35.287548 -64.279785
34.823948 -77.04019
22.275663 35.78478
28.108868 -27.37182
49.03856 -36.94411
59.417347 25.267757
60.838257 26.780895
27.179487 79.37124
7.8874907 -7.9228773
0.27946657 -60.284378
17.286943 37.41279
18.496603 37.80402
18.55282 38.06451
60.65973 0.18059167
46.389656 -19.199759
46.86727 -19.548063
65.76993 27.559637
47.169094 -19.765425
27.726288 12.988569
65.06691 28.907265
23.078154 83.00991
6.7773786 -10.38068
20.014462 -77.9151
34.31633 38.031303
64.298225 -3.4541736
37.471035 -28.862448
37.806156 -28.323809
23.324865 -44.758495
23.248838 -44.71831
69.27949 20.839186
69.08447 32.090313
24.748922 74.22772
8.254919 11.879915
25.544783 -68.41176
57.294853 23.841127
27.449163 -66.61565
26.828117 -67.091705
57.75594 24.50992
58.011154 24.950172
57.732048 25.892187
64.3658 35.975185
65.36777 35.45883
23.938984 73.97099
6.0284896 -9.645375
19.753803 -77.24074
34.361572 37.88844
33.39891 39.029316
64.27918 -3.143249
37.22771 -29.484175
28.880697 -44.60693
63.661304 21.621868
65.688866 35.281784
29.57302 77.32823
-2.4628758 1.0689654
1.9587165 -57.084885
35.297897 -64.266815
47.746254 -63.786407
78.26132 19.963352
78.46952 20.08306
15.674775 -58.70271
15.4936075 -57.6238
63.07577 28.092314
17.221012 84.69869
1.5442476 -4.9138737
41.69284 -74.729836
19.30348 52.14265
21.692217 51.88528
46.93764 -11.772638
43.24572 -73.38719
49.525307 -2.9872682
55.68151 -30.673365
66.9691 -42.24577
80.7375 30.037539
19.322104 89.89965
12.775324 5.51618
36.86917 -77.326996
26.025232 36.72432
12.540451 25.626116
30.186106 41.86927
62.04515 0.61021733
62.65052 1.7499745
80.027664 -40.755573
22.51355 13.52396
41.351738 -33.367943
26.612087 -48.6103
78.60375 51.259243
30.74502 81.36602
-1.4530184 3.877212
52.45614 -68.07556
36.447956 20.032536
40.982895 2.5099187
76.02697 -35.742863
78.79816 -32.936752
78.785545 -32.949413
80.264435 30.77189
90.662926 -11.765675
90.5958 -11.606889
89.91214 -9.961864
81.99563 -13.463234
82.071205 -13.701417
89.473114 -8.78047
12.962936 88.67728
4.4781814 -9.963438
17.976606 -78.27978
8.481946 -77.63825
13.389443 -11.021136
8.736688 -77.13995
35.731487 33.55968
37.851 -50.666958
39.12433 -51.72814
38.76061 -51.442383
37.674618 -50.509373
71.05402 33.38968
25.767548 75.00324
7.491998 2.4407341
37.498062 -76.43068
37.885067 -75.54655
26.2483 36.767483
62.866806 -0.094467655
43.503574 -28.038986
30.756678 -43.531277
64.37509 1.0512108
20.918756 6.520441
39.88796 -27.505083
32.04119 -43.888645
32.77944 -44.078373
76.186966 35.80669
31.663864 81.20362
-0.5672107 1.6569837
47.88887 -66.11705
52.291122 -58.23673
21.614109 -7.6060195
39.192505 24.39505
41.14802 24.11215
54.008385 -31.852732
65.817055 -42.481125
83.24568 26.36233
29.94533 51.064884
58.122375 -42.0006
51.446102 -59.179955
52.04049 -58.50983
42.25744 23.47574
16.317873 86.9372
2.6363738 -11.321176
36.319855 37.852077
75.69487 -37.601067
37.228973 37.931232
62.874767 -1.9924426
21.52315 -18.067192
20.84894 -17.05499
21.14128 -17.496515
22.199703 -18.996014
76.55113 -6.2181807
74.77128 9.017471
28.319633 77.13768
9.223954 -3.3586037
18.369986 -78.67391
9.292819 -80.200516
34.16624 35.852077
15.194648 -34.512905
14.727119 -34.3516
13.954039 -34.078663
13.4411745 -33.88404
52.462254 35.885777
19.538675 -27.414646
65.25938 -2.210094
45.69715 -28.75797
65.83622 -30.629107
77.78776 31.496475
31.575182 74.86021


==> data/h.dat <==
%% LaTeX2e file `h.dat'
%% generated by the `filecontents' environment
%% from source `ICCV23-AttnAdapter' on 2023/03/06.
%%
-39.97061 6.2677126
-10.067559 24.87473
-39.127445 -62.278675
-96.476944 -33.109818
-96.15949 -32.17341
-95.98775 -31.60488
-95.905594 -31.440695
-94.66103 -28.931355
-94.543106 -28.698074
-27.385248 -87.37418
-38.903797 9.575941
-15.83576 57.041393
-68.86398 -38.585228
-72.62846 -45.26495
-58.524445 12.0805235
-58.501205 11.983823
-68.62857 -38.943203
-55.12351 -11.247116
-55.118793 -11.252583
-68.04449 -39.695408
-21.319239 -82.19255
-36.625263 6.109307
-41.027977 -40.66689
-39.383102 -41.431892
-40.127636 -41.106464
-46.148754 -41.03504
-42.311283 -40.110855
-42.082455 -40.22121
-45.29147 -38.74836
-45.369034 -39.48548
-46.042454 -40.778355
-48.51591 -37.465485
-23.719404 -83.760315
-23.260078 6.209093
-11.965293 41.86339
-11.277778 42.45373
-8.088037 -43.369766
-8.052753 -43.18276
-8.938879 -48.23857
-72.31347 40.552032
-72.48892 40.32692
-74.245575 38.61816
-73.326515 39.449997
-88.55076 -8.567671
-14.839648 -92.4004
-40.801346 26.235994
-9.313811 32.073956
-10.387066 33.050884
-72.754486 -49.868828
-70.53527 50.808987
-70.383865 50.831642
-69.23036 44.64154
-68.343925 44.479492
-68.003204 41.747448
-89.36207 -9.151551
-84.2495 -10.05002
-13.386568 -90.09978
-37.062298 22.443003
-15.546191 56.163925
3.1766467 56.58614
-29.802551 71.287506
-38.57272 32.64166
-38.57887 31.484728
-38.57597 31.844551
-34.32227 40.525223
-33.6751 38.952625
-33.593807 38.774124
-82.31025 -5.763576
-82.35187 -6.8573165
-10.88695 -85.1693
-23.111767 4.9747996
-19.771544 -1.2018601
-19.774544 -1.2015761
-7.423579 -24.684721
-7.9044433 -37.022778
-7.904542 -36.994778
-4.9047327 -24.36072
-14.500574 7.1344786
-6.54158 -24.709517
-6.3412848 -26.028542
-6.4077187 -24.033188
-7.559755 -22.093952
-8.277558 -19.595026
-6.2057805 -23.15182
-9.362955 -18.20409
-33.22254 -0.81167233
-7.768262 -18.508001
-8.277869 -18.908495
-19.396917 -92.05429
-35.38056 20.781797
-17.063253 37.426952
-89.66127 -7.5191517
-22.41095 52.809883
-17.03287 55.21181
-21.402859 48.103188
-22.264248 49.6254
-22.404331 52.666286
5.0693417 62.630356
5.8438377 67.16776
-12.223098 -84.987625
-35.535095 16.477503
-15.790204 34.61348
-31.098925 -8.767813
-14.156973 0.16721694
-14.1598 0.16711287
-9.42049 -49.939407
-9.24402 -49.331932
-74.577194 9.300759
-74.04947 9.882147
-11.384989 -83.89455
-25.276058 0.46907076
-30.50156 -50.64098
-82.52067 25.710037
-32.517162 -51.08318
-31.687828 -50.90914
-56.939888 3.4763265
-41.90465 -58.830677
-75.37442 -49.78371
-80.00036 25.851564
-73.45066 3.181136
-80.50947 25.60656
-81.53642 25.16913
-82.856766 -10.729991
-18.255983 -90.053314
-32.80741 19.501553
-21.637943 36.332882
-61.501015 -2.730304
-59.835133 0.98240066
-45.450962 32.050137
-44.608105 17.987001
-44.604923 17.990118
-72.31678 -49.870052
-75.075005 6.75441
-21.785421 36.294174
-61.55639 -2.925117
-59.861214 0.9615631
-45.546192 32.267868
-46.15357 33.67138
-46.381435 34.211216
-14.5668335 -90.08067
-35.2858 20.630106
-16.88886 38.67252
-25.541456 46.617912
-48.905445 47.924908
-53.190544 44.598804
-53.189053 44.5857
-49.25916 48.828533
-48.940296 48.019047
-48.471233 43.203564
-48.48875 43.18421
-82.44864 -19.74933
-12.332517 -87.38253
-34.88822 22.068216
-15.790308 37.606792
-26.76235 22.65702
-26.76186 22.656687
-26.71737 46.50068
-33.91617 27.800222
-33.91722 27.782644
-26.985693 46.479424
-21.56967 73.214294
-63.47202 41.648407
-63.24909 41.024216
-61.863228 40.313854
-89.92986 -12.886914
-11.991957 -93.12703
-35.635788 -3.035344
-27.488625 -46.04934
-53.988705 -68.151505
-53.705326 -69.2006
-80.86845 14.811085
-83.24257 19.042326
-36.624557 -2.2152162
-79.546776 14.870345
-74.0182 -3.7439935
-61.148106 77.13319
-81.43682 14.996525
-83.27886 18.542522
-100.61395 19.185984
-25.17522 -87.28546
-35.628235 -3.2439113
-26.62066 -44.657364
-22.787554 -46.84821
-42.42556 -2.1119366
-21.323391 -47.724186
-52.943016 -66.98377
-71.51247 17.365776
-71.54457 17.363697
-81.42092 16.457687
-82.83468 18.318752
-100.57858 19.339935
-25.380445 -86.61824
-38.028736 5.709057
-8.984062 25.20528
-38.99621 -63.052395
-46.526497 -13.925978
-47.099754 -13.359003
-55.82857 -36.57872
-58.881683 14.654386
-50.58492 6.210572
-55.81663 -36.579525
-45.53822 -14.822072
-45.19736 -15.092518
-49.557938 -20.450909
-44.388187 -15.718699
-47.33251 2.93912
-47.333805 2.9396884
-50.569027 6.192943
-24.173258 -88.53635
-35.54069 18.805305
-16.392553 35.34802
-68.52657 4.0516872
-13.561273 63.47291
4.642272 62.585575
5.848616 67.2091
-68.09394 50.312485
-68.30676 50.417137
-91.94103 -8.776835
-59.083977 15.781535
-59.131447 16.064804
-91.41382 -9.218283
-13.967416 -85.85974
-37.541492 23.477552
-17.812656 36.14892
-28.943316 30.219395
-28.220562 30.985243
-27.89195 31.335266
-27.376701 31.902987
-37.851883 24.182686
-66.28143 45.472202
-66.67327 40.283085
-88.15969 -11.020449
-12.740557 -92.3498
-32.586185 -5.3578587
-26.9846 -52.048832
-26.164705 -52.7198
-24.715778 -53.456562
-24.752695 -53.447533
-51.436314 -66.869125
-63.25974 35.551323
-63.05194 35.807667
-90.63812 -13.636546
-61.115696 30.993818
-61.26587 31.357439
-82.06494 -16.756254
-83.06748 -17.43169
-26.045332 -4.4886427
-48.9604 -55.831333
-26.045033 -4.48774
-49.389484 -55.399075
-17.3333 -89.75483
-28.863678 12.596888
-28.210163 13.470228
-14.418546 55.340607
0.26231408 50.035133
0.6891683 47.745647
-58.53486 58.35244
-58.627033 58.16602
-1.4174045 37.400043
-1.4159554 37.40521
-0.37182745 46.26885
-0.91132003 45.590958
0.018304257 21.172749
0.82844865 22.03828
1.0345756 22.255629
-28.209635 11.684646
1.5410589 22.764486
-35.601883 7.002561
-7.2224345 -88.036354
-36.553505 20.592838
-20.997328 22.051836
3.176027 56.55416
4.141476 45.99983
-28.37725 73.98161
-22.74396 73.12763
-60.169056 52.2135
-60.152916 52.243023
-85.67123 -18.202427
-10.294181 -90.66131
-38.178417 18.951832
-17.379873 34.67092
-68.570656 4.0385084
-13.506252 63.64121
0.86114615 61.795364
-12.649402 66.06891
0.70182973 61.863323
-12.502612 66.59316
-1.419674 64.15365
-29.789593 70.95603
-1.0844158 63.063843
-12.311394 67.401505
-1.1268159 62.802013
-12.946965 -84.38066
-34.961845 11.901996
-13.955157 56.783188
-1.3034812 54.868275
-5.1829104 55.16211
-5.253566 55.16009
-1.3867947 54.89543
-72.66236 -45.342194
-59.67038 23.319057
-59.66696 23.318735
-84.76397 -9.478774
-18.97367 -82.76747
-37.972248 4.2173214
-7.744899 26.094578
-73.7441 -1.7565615
-73.27073 1.8868912
-8.523661 88.778625
-37.941826 3.3799
-66.18752 -14.962336
-66.56799 -15.171326
-67.86328 -15.891534
-7.4615397 86.17722
-6.064869 86.601234
-7.2497334 86.69035
-7.50089 87.25128
-8.762551 89.15183
-9.166603 89.77775
-68.131775 -16.042007
-20.573002 -80.64269
-36.510326 11.039256
-8.7499275 30.467873
6.6745725 41.90328
6.6952043 41.777645
-33.54725 80.20218
-33.66065 80.19157
-34.51245 80.248924
-33.289677 77.56383
-33.451538 76.931984
-42.226265 73.726814
-41.812473 74.060486
-11.674801 -89.52065
-36.54049 11.116026
-14.52308 55.939137
-42.954754 73.130356
-43.553696 72.63126
3.246923 48.697765
3.0966687 48.44442
-28.891916 73.835144
-29.742622 73.457214
-33.620327 76.00353
-34.715626 74.73695
-34.565765 74.89887
-88.28308 -11.953272
-9.201485 -86.29156
-36.940895 12.813028
6.421764 43.409813
-38.56131 50.195114
-38.973427 50.14982
-39.870228 50.655613
-39.0306 49.33984
-38.549725 14.175475
-37.88327 13.712281
-39.092194 48.136333
-11.510309 -93.99701
-31.144903 12.954365
-13.39149 57.685135
0.32759628 49.336678
0.6343088 48.29782
-37.349888 60.855427
-36.18862 60.78856
-57.51199 61.233253
-57.908905 61.577625
-58.58465 62.16286
-83.7491 -17.652044
-92.3452 -0.6376597
-8.065704 -86.63629
-30.9715 -12.255668
-26.016426 -12.772335
-37.56895 -21.053999
-32.541996 -12.8159075
-36.79199 -21.334806
-24.759605 -13.214945
-24.44216 -12.514646
-37.185364 -20.872988
-63.92255 34.64079
-36.896362 -19.560116
-14.242323 -81.614426
-30.72244 12.393899
-10.095707 29.11709
-10.946941 29.047474
-38.530495 -60.87028
-37.75265 60.875607
-35.94754 60.769825
-22.94417 14.705425
-22.938545 14.712419
-30.90158 11.439136
-56.217426 61.02406
-55.417465 61.12276
-61.24685 40.10912
-84.43378 -16.731806
-7.7861285 -86.98998
-31.07043 -13.709749
-26.802267 -39.23844
-19.408382 -22.210135
-21.340712 -24.957312
-25.64264 -38.43953
-26.393137 -38.97436
-16.108437 -32.1526
-17.148361 -36.32902
-16.104342 -32.137455
-17.176626 -36.546196
-17.239202 -36.938473
-30.24492 -14.129009
-82.04923 -11.041385
-16.472828 -80.2742
-31.644585 -13.812269
-26.699656 -41.30341
-19.395853 -22.193254
-21.376366 -25.015642
-27.210585 -22.083477
-30.073648 -20.831318
-27.271767 -22.060678
-30.112679 -20.81418
-25.06567 -14.337354
6.1052756 62.566593
-15.798698 -80.49766
-30.552229 -6.790654
-37.84941 -12.709035
-55.69782 -26.979235
-37.851803 -12.711134
-55.876823 -27.098705
-56.507282 -27.550173
-60.906616 77.59448
-30.102308 3.9989715
-30.095472 3.993298
-38.170567 -58.308567
-9.073213 -80.17313
-31.103445 14.458287
-31.099499 15.272
-47.78075 23.575119
-47.600086 23.537685
-50.571205 23.969114
-50.790222 22.986988
-50.74801 24.19021
-52.4463 26.335306
-52.45448 26.341358
-84.01086 -18.645668
-6.771859 -85.18874
-34.291107 11.497885
-18.31448 18.91268
-50.962765 -4.142031
-51.756477 -4.366414
-52.140816 -4.473769
-53.01484 -4.71823
-62.315556 -6.9486046
-47.596992 11.83049
-47.593414 11.82586
-62.32501 -6.837763
-22.177914 -80.12651
-31.16438 -7.201336
-26.642881 -42.289
-23.359364 -28.764093
-20.77528 -6.586248
-20.771856 -6.586022
-23.368483 -28.77104
-22.39666 -13.69843
-22.165136 -13.739586
-49.56192 -20.463585
-50.22506 -34.97714
-43.86593 -8.122392
-43.867825 -8.131668
-50.381824 -35.934387
-9.019036 -80.049
-39.365917 5.9604053
-18.303928 18.901829
-9.012851 22.509506
-9.089657 23.42646
-38.897083 -63.893265
-57.77769 -19.035252
-57.955173 -18.828575
-58.53401 -18.177437
-59.09151 -17.563297
-23.327366 -81.31139
-34.238194 -0.17043103
-13.03109 55.51053
-68.84332 -33.494766
-68.32267 -33.733097
-67.88175 -33.892635
-74.8827 -48.15206
-68.59248 -26.229359
-68.768265 -26.304644
-68.317444 -28.706806
-69.55936 -26.412804
-34.54228 0.5571236
-68.26343 -28.952776
-20.800964 -82.81081
-34.172634 -3.3912554
-28.084831 -46.988472
-55.762688 -67.499115
-75.879135 -53.22738
-76.92991 7.626265
-77.226456 7.6245036
-81.44129 5.9435253
-81.496666 5.916756
-82.44014 5.522266
-74.08354 -3.8231595
-22.917072 -84.53967
-32.53935 -14.896944
-28.700321 -37.63793
-33.65041 -31.61371
-29.973097 -36.345623
-29.500956 -36.83875
-34.02124 -30.938974
-34.058586 -30.730772
-34.388454 -29.611479
-74.46496 -15.888262
-74.48014 -15.88663
-21.872286 -81.2442
-34.943394 -4.085093
-27.720999 -46.421288
-55.657627 -67.76938
-56.398262 -68.14265
-76.05171 -52.301456
-75.77713 7.803395
-81.97759 23.834482
-74.683525 -6.470338
-74.59833 -5.450187
-24.051064 -86.07525
-33.198265 19.690983
-20.244389 23.755117
-19.81991 25.50854
-19.857138 25.341837
-82.48073 -22.315483
-82.47596 -22.10256
-23.159002 54.899353
-23.201948 55.077362
-61.949306 -4.3987465
-14.132067 -88.71033
-40.818703 26.247234
-9.234431 31.21408
5.6625338 44.311913
5.397936 44.627182
-22.101446 74.66522
-8.571662 32.83331
-22.091002 73.42682
-66.76547 45.06908
-66.75379 40.824688
-89.82338 -12.673352
-12.662892 -89.96781
-41.33559 7.1357265
-9.131022 25.629799
-39.44618 -60.120934
-56.92328 3.4918396
-40.719536 -59.49872
-76.63396 -48.892868
-77.746254 -48.22136
-83.602104 14.025741
-73.37227 2.8200967
-82.80603 14.752242
-84.02794 17.586168
-100.685585 18.891323
-26.62009 -88.32468
-23.007517 5.901166
-12.061559 41.77961
-8.22796 -44.139153
-8.836072 -47.84883
-9.924667 13.756982
-9.62178 13.798048
-9.109716 13.863805
-81.47145 -19.430853
-24.186043 2.588947
-20.633385 5.751168
-21.44789 5.7087975
-17.126095 10.401217
-17.122099 10.3975525
-14.521153 7.1670275
-15.65217 -93.09163
-35.81381 -5.515894
-28.465532 -50.493546
-21.800203 -48.664787
-42.426765 -2.1128936
-21.554525 -48.433765
-52.23381 -66.50026
-55.84185 -51.77105
-54.442406 -52.614708
-54.880962 -52.349216
-55.757755 -51.820698
-48.479637 -56.310314
-21.38904 -86.63625
-37.959106 10.225959
-9.707674 26.979021
-42.20249 7.517428
-39.353897 -59.943836
-75.848724 -49.506016
-78.07703 26.778408
-77.77536 26.914766
-85.19354 -12.721438
-61.173054 77.08564
-73.04444 27.082207
-72.76211 27.084044
-71.79872 27.093409
-82.190254 -7.288354
-26.939144 -89.27765
-32.45308 22.524208
-17.565971 37.453053
-20.918392 43.278137
-31.832556 22.92458
-21.839548 45.598717
-22.440105 46.89584
-65.94858 45.80256
-67.19549 41.11248
-89.487114 -8.911528
-92.34231 -0.64622515
-34.459274 40.87075
-19.301931 39.801147
-20.843699 43.09537
-22.729391 46.89999
-13.526816 -91.38103
-25.321186 0.32826635
-46.225533 -58.209938
-60.701942 30.047834
-47.062176 -57.545395
-74.752106 -50.74686
-12.375067 -9.682248
-12.9820595 -8.27077
-12.753569 -8.767135
-11.791687 -9.630835
-12.891536 -11.378525
-13.074517 -12.082648
-19.490791 -91.12265
-36.464294 -6.211025
-28.42655 -50.356358
-37.0956 -6.7416835
-52.184372 -65.36815
-44.272034 -25.861774
-44.40863 -26.080751
-44.40083 -27.401215
-45.051243 -26.945557
-50.58628 -36.18534
-44.329826 -24.686192
-76.57287 -52.350452
-72.72596 53.21372
-72.68503 53.18598
-85.44761 -11.824676
-22.30134 -84.96476


==> data/q.dat <==
22.021172 -59.300934
68.61915 4.5818925
30.502617 31.545935
30.525436 31.548674
40.43541 65.83939
69.999756 11.806621
86.709305 9.035682
67.992874 -31.11623
67.91306 -30.792181
70.1019 12.159193
67.8817 -27.366417
67.88204 -27.352495
70.2391 13.029068
41.060394 68.972824
67.51958 35.016846
67.590576 35.047318
63.807316 38.446117
20.50441 -65.56852
20.499651 -65.555275
63.860584 40.749928
63.397366 39.985695
63.267986 39.660126
62.449898 39.402718
54.369576 73.22467
25.236904 -43.49411
24.579311 -42.894627
20.991367 34.466766
21.0427 34.3138
60.00242 -46.204685
60.492764 -46.008007
36.583447 14.486695
62.041756 -45.400257
35.928673 15.148342
59.10665 62.14263
25.590332 -49.869205
78.92722 8.113304
79.808586 8.505126
73.06157 -47.856663
73.11828 -48.011784
36.312027 16.957764
77.7662 -42.646286
63.478752 -44.837193
35.044277 16.900955
35.136898 18.005934
63.1268 61.919308
47.99675 -6.5970645
30.263481 -31.049652
25.457483 -1.8250933
26.059729 -2.675522
25.420057 -1.8816918
51.276546 -48.267063
51.484516 -48.723324
51.705276 -49.2643
27.822674 22.88124
27.13258 22.250359
57.754677 62.731285
65.70962 68.81049
29.426373 -45.743618
33.93583 13.902951
25.369911 1.1835672
24.883085 3.1874027
58.949856 2.0587327
57.55001 11.434658
58.930454 64.89102
32.132717 -47.239525
60.700397 -0.90799975
21.707615 39.84239
21.333801 39.49203
58.805805 -46.682423
42.14675 33.46045
56.08363 62.55734
35.654644 -70.52266
44.029427 -62.75254
26.592993 -3.3804398
67.80525 -1.9929327
70.93284 -5.318224
68.14281 -1.6758583
83.33921 6.0949492
55.003857 -32.398716
57.947987 -17.579224
54.765247 -32.468872
53.94095 -32.942837
35.976437 19.12492
40.049507 63.773518
30.102915 -43.8129
78.72772 14.857129
78.40958 15.813156
80.11212 9.215619
52.773907 -23.896326
30.3793 -42.98066
78.92178 14.240106
78.32684 16.074144
55.431976 65.350525
28.08323 -45.26437
21.367744 2.981343
57.57902 8.712238
76.180115 -21.913033
76.16574 -21.892628
54.95074 8.20786
73.77315 -17.19778
74.01598 -17.858677
74.22472 -18.434427
29.886814 17.90379
61.397953 65.4116
28.486275 -46.613205
20.581648 2.7640295
56.948196 9.387443
76.88728 -42.75553
67.47342 -42.30404
86.33007 -35.034798
28.746098 14.708346
62.078075 63.437332
30.39129 -70.38563
87.45478 -5.882853
80.44755 1.3590331
50.442802 -25.131617
46.600533 -35.1954
57.088367 -17.595074
49.61692 -25.167881
41.003864 33.36756
61.165264 -17.661634
58.0152 -23.055574
46.18092 -35.93338
30.429466 38.396156
42.764446 65.1826
43.323017 -64.30859
50.367554 -66.16561
42.863125 -65.15382
89.57637 -6.3967066
80.233864 1.0256579
79.71046 0.21581562
58.09258 -22.967888
46.37471 -35.935963
30.364117 38.207985
42.616 65.738686
27.179016 -54.869617
68.932655 2.5370333
54.83543 21.60683
67.19871 -32.020943
73.77796 26.63693
54.646927 21.604216
55.82165 21.66188
76.602936 27.831896
76.56293 27.816257
73.77357 26.63703
43.571083 63.296074
30.855286 -46.64745
59.76609 0.43561047
59.305573 1.3580066
57.559734 11.589012
75.54415 -48.485943
75.47296 -48.525574
57.914566 13.438942
64.18679 -33.243965
64.123085 -33.26271
57.992996 13.923303
59.089764 66.19713
29.242588 -52.53073
21.854622 -2.7533665
21.997356 -2.746722
73.78912 -44.61647
65.17666 -44.637585
30.550604 16.385757
61.27487 62.815014
36.634426 -70.31455
36.98755 -70.22954
40.85521 -68.85199
40.619297 -68.770775
90.415276 -7.1699576
69.08074 -41.861496
68.642975 -41.74375
28.509422 16.280907
68.81125 -37.784145
68.63241 -39.312916
26.916147 16.798098
27.209625 16.001934
64.08532 60.66991
44.62924 -3.9687653
42.70084 -3.3868933
79.32849 -36.50997
79.28892 -36.54839
38.754734 -9.588703
38.75292 -9.58806
41.44215 -3.4325032
38.011047 -2.896563
40.609245 -3.510529
36.871456 -2.6009972
36.42645 -2.4771817
35.83869 -2.2272377
34.87438 -1.795154
55.411533 55.8839
47.0886 -5.8733754
47.193375 -8.22512
31.601429 -28.660624
55.2384 9.451547
79.37212 -42.577908
79.78482 -43.029293
32.80868 17.030552
58.236248 58.496246
32.889103 -47.444164
60.056675 -0.097372174
48.583282 5.6841984
24.532654 -15.2098675
48.428593 5.6887665
24.210833 -16.18071
47.80367 4.8260064
30.474434 -30.539322
48.1197 7.8599515
24.103138 -16.486216
48.07229 8.114221
55.423187 59.967594
52.10956 0.063103825
25.913822 -11.927478
26.446182 -11.31153
52.134026 0.085326545
87.41959 8.99565
70.52894 -36.607513
70.66726 -36.53441
43.419044 14.281732
57.952156 57.111877
59.242455 -15.458736
59.232456 -16.554659
35.621372 31.74756
35.713463 31.784801
46.624405 64.63993
25.571293 -51.204117
51.94273 -7.9639044
52.00546 -7.9481363
32.49276 -21.35703
32.753082 -21.38082
32.239967 -20.28892
32.339718 -23.384043
35.54857 -25.42696
32.113407 -17.850039
32.12057 -17.430508
57.3219 61.04788
28.098082 -10.485607
28.244814 -10.406598
50.660507 -2.692728
50.62605 -2.7658453
32.42576 -27.910635
32.75245 -27.732964
36.166954 -26.208227
37.145676 -26.753328
36.95596 -26.652687
30.805714 15.085889
56.78641 58.41284
49.70552 -8.13935
42.207058 -19.710192
41.991356 -19.065176
41.855804 -18.777601
41.829212 -14.912501
42.33625 -15.879469
42.879646 -16.839552
41.699127 -14.643119
59.787445 61.15608
44.051994 -3.427543
43.501648 -3.2911785
39.299465 4.184947
41.27437 7.3715563
82.45248 -37.489437
82.65855 -37.4237
85.52699 -35.566673
28.029667 11.6545925
26.56597 5.7401466
57.176056 57.899693
52.17262 40.51101
52.82897 41.21404
51.809563 40.398586
51.69457 39.44808
72.65067 -43.687885
51.620323 38.43242
55.06196 69.721
28.199747 -55.377712
28.783697 -56.430187
68.66815 3.662679
39.277023 4.1630816
41.276283 7.406273
27.97627 9.068524
80.22276 -41.16056
80.82752 -40.389786
85.902084 -35.317577
28.111809 10.664111
55.870518 56.447453
64.441986 32.207405
62.667492 31.316908
40.81093 21.008371
61.1439 -78.66908
41.12147 21.016432
61.35347 -78.76723
61.407104 -78.79099
42.00854 21.021591
37.443115 20.180677
55.825977 70.9124
64.49144 32.211975
62.545265 31.229338
46.557938 43.856544
46.11143 41.507465
46.536797 43.761467
46.019146 41.303192
50.64167 41.227913
44.686905 39.078465
55.39732 70.201706
53.029873 32.789814
52.79208 32.704453
52.05581 32.444736
62.198914 -18.097809
37.251823 -47.63406
37.13766 -47.626583
50.829132 32.0761
57.36005 63.26064
24.063215 77.31873
24.921589 75.50388
24.391085 76.14633
23.8493 72.964325
23.80291 76.271866
23.65119 72.96103
22.554356 73.74144
22.374273 74.13844
27.603983 12.272039
62.056538 66.05991
66.30764 -10.009412
39.321518 36.918304
76.241585 -30.99342
76.23793 -30.990435
39.403236 36.20417
53.69109 75.40178
60.410347 29.451166
60.370445 29.42522
34.51101 -47.553932
47.24384 32.401325
21.468975 -20.171576
21.44744 -20.194305
47.129543 32.401028
44.09052 66.42078
66.30703 -10.005202
21.84005 -59.43795
68.45643 5.7778034
28.26956 48.543297
28.277105 48.546516
31.699303 46.177456
31.62169 45.949627
53.91599 74.719154
66.24459 8.975242
67.27643 8.566346
67.44406 8.515544
86.51551 7.49134
46.608913 25.804502
46.28321 26.084139
42.39164 29.486517
46.076168 26.261791
42.45677 28.81608
41.880146 30.605362
45.99131 64.84827
30.510025 -71.2993
86.128 -6.3262577
82.3258 4.500916
52.343998 -25.548342
52.195454 -25.76726
47.147514 -30.504305
47.144756 -30.481342
39.91876 31.775858
40.687187 32.73244
41.07606 64.38146
20.683237 -60.447556
35.453003 47.793385
33.29053 50.476963
33.203484 50.74105
34.63344 47.72518
34.20996 47.57947
33.738728 47.066265
38.176384 34.828846
39.193233 34.921524
53.951744 74.60262
30.602957 -70.58246
86.23003 -6.068008
85.44176 -5.989662
82.53433 4.708534
52.209126 -24.8615
46.93817 -34.273117
35.771763 24.444477
36.03166 23.93133
42.130672 63.8261
31.2654 22.570608
31.263374 22.551037
41.284218 34.947876
55.853428 64.96544
25.579674 -50.825848
48.64162 -7.4610586
48.36594 -7.7687116
32.21743 -23.65813
29.911184 -32.07676
55.46504 9.240461
77.00627 -42.785103
64.86823 -44.163986
30.255394 16.15134
63.175114 61.823162
27.786304 -54.915012
69.70466 0.21614881
70.93222 -5.28855
69.35518 -0.26189804
85.31416 7.8108196
85.09747 7.9613957
69.067764 -31.392294
59.23319 -17.113167
58.45846 -22.309122
46.665527 -36.795662
30.19973 37.717937
40.64966 68.10517
25.319567 -43.597347
20.622572 35.528687
95.774574 -39.95416
96.26112 -39.84382
96.15819 -39.866455
65.71373 68.81354
31.602512 -69.738
42.29123 -66.19893
50.354435 -66.16854
42.398502 -65.99495
90.0272 -7.1231213
25.589756 15.64288
42.351498 66.75557
29.06248 -53.66302
29.936316 -54.058002
70.4359 0.46724394
83.363266 7.217057
54.345734 -35.326916
54.292366 -35.351986
83.076 7.78196
61.430103 -17.772154
39.653385 -41.671543
39.27872 -41.543182
38.659973 -41.267006
26.760056 22.07602
39.69714 68.161705
29.558907 -45.566143
21.53846 -29.350739
21.564463 -29.175598
24.532143 3.1791825
73.855446 -44.891834
64.47629 -44.448418
34.626865 16.321287
25.893257 4.503064
50.81803 -47.38928
20.894833 -31.801691
20.973288 -31.541395
24.03778 3.8942504
59.13804 64.78876
87.34279 -4.7857056
67.94563 -36.78282
85.26365 3.3615103
84.60862 4.1601977
41.723507 62.638092
31.757425 -69.329445
41.79719 -69.23566
89.246765 -8.228957
44.16452 13.101468
44.97771 14.806595
73.15217 -52.683308
73.1577 -52.65556
43.885456 14.090768
44.036766 64.486916
17.067099 -77.31581
11.501222 -11.849651
11.358663 46.515736
20.50441 -65.56852
17.006819 -64.5381
12.478395 29.157335
19.858835 38.156857
16.613094 -77.38157
11.812648 35.833237
13.421598 -82.36937
20.581648 2.7640295
18.353998 14.209824
14.6625185 28.08074
11.851185 -70.73086
18.548178 14.3254385
20.622572 35.528687
12.933339 -69.05561
14.917857 -18.887167
11.655482 35.776096
11.3551655 46.51321
14.585707 41.514965
19.40985 -76.52067
20.499651 -65.555275
15.61109 -47.87655
20.230268 2.6993115
13.856133 -81.60658
13.370915 3.5490072
11.116082 30.411644
12.3680725 -60.314537
15.504684 -70.952644
10.900213 -17.866003
15.740907 -49.10429
20.285189 38.45716
17.902771 -76.985306
20.683237 -60.447556
14.706714 40.572437
11.737301 -18.931183
11.090791 -68.14406
14.345125 -67.85243
14.94989 -18.887533
11.414266 -8.111723
-0.29416183 -79.81959
2.5614057 -35.353226
-0.8895907 -80.00689
2.7202878 -56.289604
3.8547566 -60.565506
7.048534 -58.08261
8.269843 12.822699
3.1005075 -85.00245
9.778242 -59.21768
6.868059 -58.378963
0.2798504 -15.6780815
3.7034502 -60.487865
2.9227831 -83.97138
7.9552917 -71.232735
4.928775 -83.587036
3.0245907 -7.856784
4.8620744 -79.12136
7.414746 -50.023148
-0.34779838 -16.3942
7.7184286 -71.31817
7.203725 37.999664
9.24016 22.568102
0.8283444 -79.46761
5.297816 -35.695145
9.598629 35.057037
0.353064 -78.078316
-0.74817914 -50.063526
0.63944733 -15.207794
4.2012663 -38.058666


==> data/snli_ve_adapter.dat <==
    0.79 77.25%
    1.59 77.82%
    3.19 78.42%
    6.39 78.85%


==> data/snli_ve_p_adapter.dat <==
    0.79 78.73%
    1.59 79.36%
    3.19 79.16%
    6.39 79.40%


==> data/v.dat <==
-80.546005 -14.003784
-83.613884 -12.289022
-82.88059 -12.178059
-82.65896 -11.353613
-82.45229 -12.526858
-81.657425 -13.23864
-78.584816 -12.212955
-77.68017 -11.794524
-77.22278 -11.572001
-77.04663 -11.548822
-78.52629 -15.856039
-78.567215 -15.818402
-62.032562 27.398006
-63.153374 25.868174
-63.288593 25.755114
-61.085293 26.867573
-61.0543 26.762915
-57.17419 27.891535
-56.397278 27.679533
-56.946545 27.886118
-52.816635 31.966063
-52.51749 32.131153
-51.294407 32.786892
-50.75803 33.062424
-59.901367 6.476534
-56.013588 6.7468944
-55.97908 6.7576065
-80.628555 23.458078
-80.18736 23.964302
-80.1581 24.859987
-69.05472 23.470613
-80.23558 25.204042
-80.41293 26.106052
-88.25266 45.01565
-88.29436 45.038563
-87.93942 44.93621
-85.16053 44.116165
-84.93766 44.049038
-81.92732 43.125317
-81.1637 42.863865
-81.21937 42.882404
-80.248184 42.539066
-57.27671 -58.323635
-57.757263 -58.40673
-58.18812 -58.45589
-54.53305 -53.354706
-53.60892 -53.387455
-53.590218 -53.831673
-53.911503 -54.706673
-53.909035 -55.523117
-53.84537 -56.139423
-70.97818 54.79478
-70.993835 54.800076
-74.52243 56.153694
-74.92941 56.236103
-74.52722 57.404797
-74.61738 57.930798
-73.9943 58.972584
-73.92074 59.33117
-75.782845 58.025604
-73.01524 62.391636
-72.9897 62.38747
-69.09299 58.962955
-69.08715 58.956963
-67.69305 15.41544
-68.80769 15.470537
-68.29689 15.450568
-72.48809 18.573814
-72.73707 18.10263
-73.2 17.423624
-75.73468 14.718243
-76.31101 14.100743
-76.66322 13.726368
-78.104225 12.0872755
-78.236786 11.994291
-79.67912 11.028872
-79.81801 10.951801
-70.045265 23.16464
-66.82386 15.642434
-70.45554 22.959436
-70.86623 21.558567
-71.320595 23.556675
-72.23481 24.775753
-72.65814 25.616499
-73.19631 32.278114
-73.22822 32.702946
-73.32693 34.01303
-73.421585 35.299973
-73.4421 35.569862
-57.220066 66.36274
-50.947124 71.33316
-51.38487 71.8967
-53.626156 74.11047
-54.435043 74.5012
-54.72193 74.63642
-55.91084 74.684364
-56.32094 74.61293
-57.359 68.334404
-57.35029 68.00939
-57.317505 67.325294
-72.297775 19.946238
-50.796 49.34283
-52.23844 49.307877
-53.055687 49.188408
-53.853306 48.948383
-54.612328 48.663727
-55.499508 48.118427
-55.876354 47.8232
-57.67044 44.891087
-58.105732 43.84823
-58.188564 43.650433
-58.578484 -73.32335
-60.947155 -75.97658
-58.464855 -74.414856
-58.5127 -72.28788
-58.62111 -72.78003
-64.61232 -70.31111
-64.93227 -70.47001
-65.097404 -71.21469
-65.03342 -71.312904
-57.421482 -74.220276
-59.81789 -75.820435
-59.524033 -75.68659
-98.084114 21.939001
-98.50738 20.65314
-97.910126 20.747326
-97.70482 20.517883
-95.37498 19.27659
-95.29768 19.211626
-97.45719 13.891241
-97.48652 13.870753
-94.44405 18.906023
-99.096825 13.356114
-99.238754 13.308048
-99.94896 12.842812
-54.077003 -22.963009
-53.04058 -23.12675
-53.23123 -23.061687
-55.15912 -20.566757
-55.161198 -20.574516
-65.49774 -13.337057
-65.6557 -13.972812
-65.27381 -13.966415
-64.78187 -14.241234
-62.98904 -17.996714
-62.850716 -18.229198
-61.948555 -19.702303
-61.823742 -19.895494
-72.9601 -32.60334
-72.98079 -32.216045
-73.00932 -31.894262
-74.254974 -30.112844
-74.22374 -30.00932
-71.4991 -29.11786
-70.9972 -28.575861
-70.25884 -27.82956
-69.58201 -27.19825
-69.28022 -26.947302
-63.428665 -26.224516
-63.34719 -26.178913
-64.03131 -26.666904
-87.62479 0.41408944
-101.137215 -2.404405
-101.1702 -3.231313
-101.16752 -3.959743
-101.225494 -4.515288
-102.09613 -6.839903
-102.10677 -6.8829637
-101.17132 -4.953395
-90.53769 -0.61540794
-89.38437 -0.550497
-89.6313 -1.1048083
-88.7801 -0.15601334
-90.5105 -0.10772583
-88.84775 -31.667358
-89.411545 -31.407925
-90.486115 -30.928421
-91.01758 -30.670345
-91.9901 -30.274784
-91.97317 -30.282589
-92.89597 -30.15126
-51.414433 -7.2000375
-54.08068 -33.805542
-53.50645 -33.84511
-53.663124 -33.84094
-59.193108 -41.103348
-59.222115 -41.19134
-59.58595 -43.90904
-59.60333 -43.91294
-64.6001 -42.385143
-64.55616 -41.995773
-64.3579 -41.263973
-63.508396 -39.72434
-63.45034 -39.58556
-62.58117 7.595859
-65.70422 4.3026147
-61.75008 6.5668488
-61.360054 6.4384375
-60.192345 -0.5777525
-61.890858 -0.9136242
-61.955547 -0.7324318
-61.117863 -0.5956482
-63.10276 -0.23090294
-63.302628 1.8219846
-63.45443 2.1057696
-64.53234 3.4119108
-65.40135 4.084322
-70.33542 20.786543
-78.35772 -51.721413
-77.599464 -49.62622
-77.49305 -49.926483
-77.47147 -50.72569
-77.45445 -51.458706
-76.03521 -53.0827
-75.88228 -53.664204
-74.22383 -52.881046
-74.095184 -52.895187
-41.395386 39.417534
-40.654274 42.2404
-42.82316 -56.621677
-37.360287 9.981426
-26.240555 -28.382954
-28.387396 50.713486
-43.2718 -32.0943
-33.62561 -34.367157
-21.788618 1.6328937
-26.222818 -29.464539
-23.279078 91.193535
-26.081423 -23.847042
-24.147657 -21.114456
-26.552267 -36.80346
-34.2834 -45.670063
-25.105364 -55.198673
-47.494244 -42.231598
-28.31506 -7.8663898
-23.442495 28.57391
-26.281042 52.427433
-21.07967 72.275665
-34.974174 -41.91294
-24.115858 -52.78177
-34.01541 13.487163
-47.222057 23.276081
-41.587234 -22.413074
-33.067116 18.414984
-31.8022 46.464405
-47.039284 25.964046
-36.11095 65.66213
-45.305347 -62.82776
-23.810759 -39.51414
-41.969353 -63.159378
-20.030563 -82.44179
-23.470007 28.535673
-48.187172 19.812971
-24.417297 25.160282
-44.082737 -3.618846
-50.75803 33.062424
-41.74427 -22.26076
-50.53633 -7.5056925
-45.08545 -39.632126
-45.687145 -40.297695
-37.317623 62.715023
-35.90689 -11.684708
-33.280346 -35.98083
-27.335773 52.557026
-20.332052 0.7715102
-21.315008 -81.916824
-41.81554 -57.57546
-26.267504 -10.252615
-48.266327 48.860004
-34.298073 -45.628025
-33.693367 13.576897
-35.976143 24.130684
-36.510445 64.308586
-39.2462 8.288838
-24.223747 26.174799
-38.607563 60.46522
-41.49354 -2.5209186
-45.57116 16.112663
-31.898283 3.2119064
-26.379862 86.05585
-24.075434 -39.214737
-30.395378 48.16102
-23.07339 91.59704
-32.75138 18.12379
-31.76499 3.856105
-24.402863 -21.448732
-49.18197 -25.963497
-48.17804 19.630741
-41.97967 37.866093
-27.57955 51.826954
-27.772444 34.5386
-35.338314 -44.3233
-38.398243 -31.458641
-37.71079 -29.936584
-36.019604 64.83777
-35.184383 -43.31607
-41.677994 -84.78935
-27.003115 -36.451588
-24.201756 -77.48893
-29.641832 -28.130674
-35.49215 -11.51523
-42.46964 36.73191
-43.523216 -20.76942
-22.154367 12.746674
-27.68263 -60.43215
-35.0688 28.66462
-47.24601 49.467915
-34.460403 30.431229
-23.966799 89.21881
-27.40696 -6.060994
-41.738266 -82.73687
-27.889841 51.4653
-41.7786 -81.44071
-38.11704 -30.655725
-41.705425 -83.904434
-48.163788 -7.1772175
-31.964933 -35.008568
-24.834215 -22.035564
-45.485348 -62.655422
-23.769396 2.6924677
-29.647148 16.180801
-33.243076 -10.562028
-27.135162 -59.363
-32.335014 34.92729
-35.064526 -44.352802
-30.978773 47.44285
-24.306826 -38.960285
-37.122974 10.201017
-34.314903 -11.026475
-23.9809 -50.206364
-24.04749 89.039345
-49.198536 -25.952198
-49.453842 -8.442798
-50.025562 -5.931049
-32.372215 34.51279
-39.37102 -25.978193
-43.47131 15.399058
-38.745758 8.716699
-44.55577 -20.007545
-37.95886 61.633904
-43.44825 -32.18206
-12.174607 -20.581081
-0.5606351 2.1268885
-9.015371 -22.958904
-7.462729 -6.8713794
-0.73088133 46.750423
9.818051 98.65142
0.1867152 50.72672
-17.247766 14.589062
9.892448 72.73914
-3.0901003 86.42675
-2.2146895 66.361336
-6.083575 30.363928
-14.617996 39.591812
-14.401203 -33.71373
-6.2605257 30.54711
-0.34046072 82.121475
-12.656455 -62.65798
-14.396386 50.589165
-0.82742107 1.957496
-7.7244153 -9.626472
-4.400646 28.052729
-2.0060246 85.63424
-12.146066 -62.119236
-7.3873677 -8.717248
-14.995778 1.1902018
-11.6456995 -57.845608
-4.980401 -27.488579
-2.7084575 86.2925
-0.27134922 2.426555
-19.332842 92.00425
-16.888077 34.613327
-14.757197 2.3733506
-14.35741 50.029736
-6.158299 24.913685
-14.7706785 64.35249
-9.76157 -42.808968
-4.9152007 5.302025
7.7107406 98.488304
9.888425 71.41121
-2.710399 87.26419
-2.7084575 86.2925
18.800486 98.98735
-2.959959 45.07861
9.331694 98.61242
-5.531655 -27.142359
21.507835 98.89788
-0.19165969 81.15782
11.384269 98.79447
-3.943194 43.634754
-5.613039 -27.082731
10.541887 98.71747
0.6146947 83.69747
10.233625 71.04676
0.5312027 51.70109
-3.2501538 44.69392
-5.3957105 7.641127
-4.852491 28.932478
-2.0060246 85.63424
0.1867152 50.72672


==> data/vqa_adapter.dat <==
    0.79 66.94%
    1.59 67.77%
    3.19 69.00%
    6.39 69.53%


==> data/vqa_p_adapter.dat <==
    0.79 69.69%
    1.59 69.89%
    3.19 70.09%
    6.39 70.39%

